Self-Training for End-to-End Speech Recognition

We revisit self-training in the context of end-to-end speech recognition. We demonstrate that training with pseudo-labels can substantially improve the accuracy of a baseline model. Key to our approach are a strong baseline acoustic and language model used to generate the pseudo-labels, filtering mechanisms tailored to common errors from sequence-to-sequence models, and a novel ensemble approach to increase pseudo-label diversity. Experiments on the LibriSpeech corpus show that with an ensemble of four models and label filtering, self-training yields a 33.9% relative improvement in WER compared with a baseline trained on 100 hours of labelled data in the noisy speech setting. In the clean speech setting, self-training recovers 59.3% of the gap between the baseline and an oracle model, which is at least 93.8% relatively higher than what previous approaches can achieve.

==> ensemble_lm.dat <==
nmodel clean_heuristic clean_filter other_heuristic other_filter
1   5.98    5.89    25.44   20.17
2   6.02    5.79    22.37   20.13
3   5.67    5.65    22.28   19.31
4   5.71    5.70    22.14   19.04
5   5.69    5.48    22.09   19.13
6   5.57    5.61    21.95   19.17


==> ensembles.dat <==
nmodel sample_dev_clean sample_dev_other decode_dev_clean decode_dev_other
1 9.60565	29.1454  9.60565 29.1454
2 9.49352	28.89743 9.18655 28.39103
3 9.13814	28.4761  9.09219 28.49573
4 8.98864	28.2628  9.1504	 28.32627
5 9.0205	28.0947  8.9917  28.22487
6 8.80298	27.84537 9.07381 28.1398

==> filter_clean_v2.dat <==
percentage label devclean
11.44	7.02	5.89
21.28	6.24	5.99
31.12	5.60	6.03
40.96	5.04	6.65
50.80	4.55	6.3
60.64	4.03	6.26
70.48	3.52	6.73
80.32	2.97	6.99
90.16	2.29	8.74

==> filter_other_v2.dat <==
percentage label devother
12.01	16.49	21.1
21.79	14.54	21.08
31.56	12.87	20.21
41.34	11.37	20.41
51.12	9.99	20.26
60.89	8.67	20.17
70.67	7.39	20.99
80.45	6.02	22.59
90.22	4.52	25.14

==> lms.dat <==
perplexity devclean devother
180.71  12.87  33.66
142.12  11.91  31.82
97.87  11.06  31.01
87.04  11.01  31.24
75.24  10.91  30.61
64.22  10.41  30.4
55.81  10.23  29.93
40.89  9.7  29.19
34.24  9.55  28.91
